Learning from Thresholds: Fully Automated Classification of Tumor Infiltrating Lymphocytes for Multiple Cancer Types

Deep learning classifiers for characterization of whole slide tissue morphology require large volumes of annotated data to learn variations across different tissue and cancer types. As is well known, manual generation of digital pathology training data is time consuming and expensive. In this paper, we propose a semi-automated method for annotating a group of similar instances at once, instead of collecting only per-instance manual annotations. This allows for a much larger training set, that reflects visual variability across multiple cancer types and thus training of a single network which can be automatically applied to each cancer type without human adjustment. We apply our method to the important task of classifying Tumor Infiltrating Lymphocytes (TILs) in H&E images. Prior approaches were trained for individual cancer types, with smaller training sets and human-in-the-loop threshold adjustment. We utilize these thresholded results as large scale "semi-automatic" annotations. Combined with existing manual annotations, our trained deep networks are able to automatically produce better TIL prediction results in 12 cancer types, compared to the human-in-the-loop approach.

==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation


==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting


==> text_removed_from_paper.txt <==
\begin{table}[H]
\caption{Detailed evaluation on 5 cancer types: LUAD, SKCM, BRCA, PAAD, PRAD in the 13 cancer types test set}
\begin{center}
\resizebox{1\textwidth}{!}{%
\begin{tabular}{ |c|c|c|c| } 
 \hline
 %\rowcolor{lightgray} 
 \rowcolor{mygray} 
 	 & \multicolumn{3}{|c|}{LUAD}   \\ 
 \hline
 	Model Name & F1-score & Accuracy & AUC  \\ 
 \hline
 Baseline-HITL & 0.76	& 69.3\%  & 0.743 \\ 	
 \hline
 Baseline & 0.81 & 75.0\%  & 0.743 \\	
 \hline
 VGG-manual  &  0.83 & 77.3\% & 0.798 \\
 \hline
 Incep-manual &  \textbf{0.84} & \textbf{79.6\%}  & \textbf{0.842} \\
 \hline
 VGG-semi  & 0.82 & 76.1\% & 0.826 \\  
 \hline
 Incep-semi  &  0.82 & 76.1\%  & 0.814 \\ 
 \hline
 VGG-all  & 0.8 & 72.7\%  & 0.769 \\ 
 \hline
 Incep-all  &  0.82 & 75.0\% &  0.813 \\
 \hline
\end{tabular}

\begin{tabular}{ |c|c|c| } 
 \hline
 %\rowcolor{lightgray} 
 \rowcolor{mygray} 
 	 \multicolumn{3}{|c|}{SKCM}   \\ 
 \hline
 	F1-score & Accuracy & AUC \\ 
 \hline
  0.88 & 81.7\% & 0.759  \\ 
 \hline
  0.85 & 78.1\% & 0.759  \\	
 \hline
 0.9 & 86.6\% &  \textbf{0.945}\\  
 \hline
 \textbf{0.91} & \textbf{87.8\%}  & 0.932  \\ 
 \hline
 0.84 & 78.1\% & 0.898 \\  
 \hline
 0.84 & 78.1\%  & 0.894  \\ 
 \hline
 0.88 & 84.2\%  & 0.929  \\ 
 \hline
 0.85 & 79.3\%  &  0.913 \\ 
 \hline
\end{tabular}



\begin{tabular}{ |c|c|c| } 
 \hline
 %\rowcolor{lightgray} 
 \rowcolor{mygray} 
 	 \multicolumn{3}{|c|}{BRCA}   \\ 
 \hline
 	F1-score & Accuracy & AUC \\ 
 \hline
  0.88 & 85.2\% & 0.917  \\ 
 \hline
  0.89 & 85.2\% & 0.917 \\  
 \hline
 \textbf{0.93} & \textbf{91.4\%} & \textbf{0.993} \\ 
 \hline
 0.92 & 90.1\% &  0.965  \\ 
 \hline
 0.92 & 90.1\% &  0.974 \\ 
 \hline
 0.90 & 86.4\%  &  0.952 \\ 
 \hline
 0.92 & 90.1\%  &  0.953 \\ 
 \hline
 0.92 & 90.1\%  &  0.957\\ 
 \hline
\end{tabular}


\begin{tabular}{ |c|c|c| } 
 \hline
 %\rowcolor{lightgray} 
 \rowcolor{mygray} 
 	 \multicolumn{3}{|c|}{PAAD}   \\ 
 \hline
 	F1-score & Accuracy & AUC \\ 
 \hline
  0.88 & 82.0\% & 0.784  \\	
 \hline
  0.81 & 73.8\% & 0.784  \\	
 \hline
 0.91 & 87.5\% & \textbf{0.947} \\ 
 \hline
 \textbf{0.92} & \textbf{88.8\%}  &  0.939 \\ 
 \hline
 0.89 & 83.6\% & 0.900 \\ 
 \hline
 0.9 & 85.0\%  & 0.884  \\ 
 \hline
 0.88 & 82.5\%  &  0.877 \\ 
 \hline
 0.90 & 85.0\% &  0.874  \\ 
 \hline
\end{tabular}


\begin{tabular}{ |c|c|c| } 
 \hline
 %\rowcolor{lightgray} 
 \rowcolor{mygray} 
 	 \multicolumn{3}{|c|}{PRAD}   \\ 
 \hline
 	F1-score & Accuracy & AUC \\ 
 \hline
  0.87 & 83.6\% & 0.885  \\ 
 \hline
  0.87 & 82.1\% & 0.885 \\ 
 \hline
 0.82 & 77.6\% &  \textbf{0.910} \\
 \hline
 \textbf{0.88} & \textbf{85.1\%}  &  0.906 \\ 
 \hline
 0.81 & 76.1\% & 0.892 \\ 
 \hline
 0.86 & 80.6\%  &  0.894 \\ 
 \hline
 0.85 & 80.6\% &  0.900  \\  
 \hline
 0.86 & 82.1\%  &  0.905 \\ 
 \hline
\end{tabular}


}
\end{center}
\label{table:5-cancer-types-eval}
\end{table}


% \begin{tabular}{ |c|c|c| } 
%  \hline
%  %\rowcolor{lightgray} 
%  \rowcolor{mygray} 
%  	 \multicolumn{3}{|c|}{PAAD}   \\ 
%  \hline
%  	F1-score & Accuracy & AUC \\ 
%  \hline
%   0.88 & 82.0\% & 0.784  \\	
%  \hline
%   0.81 & 73.8\% & 0.784  \\	
%  \hline
%  0.91 & 87.5\% & \textbf{0.947} \\ 
%  \hline
%  \textbf{0.92} & \textbf{88.8\%}  &  0.939 \\ 
%  \hline
%  0.89 & 83.6\% & 0.900 \\ 
%  \hline
%  0.9 & 85.0\%  & 0.884  \\ 
%  \hline
%  0.88 & 82.5\%  &  0.877 \\ 
%  \hline
%  0.90 & 85.0\% &  0.874  \\ 
%  \hline
% \end{tabular}


% \begin{tabular}{ |c|c|c| } 
%  \hline
%  %\rowcolor{lightgray} 
%  \rowcolor{mygray} 
%  	 \multicolumn{3}{|c|}{PRAD}   \\ 
%  \hline
%  	F1-score & Accuracy & AUC \\ 
%  \hline
%   0.87 & 83.6\% & 0.885  \\ 
%  \hline
%   0.87 & 82.1\% & 0.885 \\ 
%  \hline
%  0.82 & 77.6\% &  \textbf{0.910} \\
%  \hline
%  \textbf{0.88} & \textbf{85.1\%}  &  0.906 \\ 
%  \hline
%  0.81 & 76.1\% & 0.892 \\ 
%  \hline
%  0.86 & 80.6\%  &  0.894 \\ 
%  \hline
%  0.85 & 80.6\% &  0.900  \\  
%  \hline
%  0.86 & 82.1\%  &  0.905 \\ 
%  \hline
% \end{tabular}


%}



\begin{table}[H]
\caption{Detailed evaluation on 5 cancer types: READ, UVM, LUSC, CESC, STAD, BLCA in the 13 cancer types test set}
\begin{center}
\resizebox{1\textwidth}{!}{%
\begin{tabular}{ |c|c|c|c| } 
 \hline
 %\rowcolor{lightgray} 
 \rowcolor{mygray} 
 	 & \multicolumn{3}{|c|}{READ}   \\ 
 \hline
 	Model Name & F1-score & Accuracy & AUC  \\ 
 \hline
 Baseline-HITL & \textbf{0.85}	& \textbf{78.3\%}  & 0.623 \\
 \hline
 Baseline & 0.8 & 71.0\%  & 0.623 \\	
 \hline
 VGG-manual  &  0.81 & 75.4\% & 0.761 \\
 \hline
 Incep-manual &  0.76 & 71.0\%  & \textbf{0.774} \\
 \hline
 VGG-semi  & 0.56 & 53.6\% & 0.628 \\ 
 \hline
 Incep-semi  &  0.75 & 66.7\%  & 0.652 \\
 \hline
 VGG-all  & 0.72 & 65.2\%  & 0.692 \\
 \hline
 Incep-all  &  0.7 & 62.3\% &  0.662 \\
 \hline
\end{tabular}

\begin{tabular}{ |c|c|c| } 
 \hline
 %\rowcolor{lightgray} 
 \rowcolor{mygray} 
 	 \multicolumn{3}{|c|}{UVM}   \\ 
 \hline
 	F1-score & Accuracy & AUC \\ 
 \hline
  \textbf{0.75} & \textbf{92.9\%} & 0.609  \\
 \hline
  0.4 & 46.5\% & 0.609  \\
 \hline
 0.42 & 60.7\% &  \textbf{0.722}\\ 
 \hline
 0.42 & 60.7\%  & 0.687  \\ 
 \hline
 0.38 & 53.6\% & 0.574 \\
 \hline
 0.45 & 57.1\%  & 0.6  \\
 \hline
 0.5 & 64.3\%  & 0.652  \\
 \hline
 0.48 & 60.7\%  &  0.678 \\
 \hline
\end{tabular}



\begin{tabular}{ |c|c|c| } 
 \hline
 %\rowcolor{lightgray} 
 \rowcolor{mygray} 
 	 \multicolumn{3}{|c|}{LUSC}   \\ 
 \hline
 	F1-score & Accuracy & AUC \\ 
 \hline
  0.88 & 82.9\% & 0.846  \\
 \hline
  \textbf{0.9} & \textbf{85.5\%} & 0.846 \\  
 \hline
 0.88 & 82.9\% & 0.892 \\ 
 \hline
 0.84 & 79.0\% &  \textbf{0.897}  \\
 \hline
 0.84 & 79.0\% &  0.879 \\
 \hline
 0.85 & 79.0\%  &  0.870 \\
 \hline
 0.85 & 79.0\%  &  0.888 \\
 \hline
 0.87 & 81.6\%  &  0.889\\
 \hline
\end{tabular}


\begin{tabular}{ |c|c|c| } 
 \hline
 %\rowcolor{lightgray} 
 \rowcolor{mygray} 
 	 \multicolumn{3}{|c|}{CESC}   \\ 
 \hline
 	F1-score & Accuracy & AUC \\ 
 \hline
 \textbf{0.88} & \textbf{82.5\%} & 0.854  \\	
 \hline
  0.87 & 80.7\% & 0.854  \\
 \hline
 0.83 & 77.2\% & 0.869 \\
 \hline
 0.83 & 77.2\%  &  0.832 \\
 \hline
 0.85 & 79.0\% & \textbf{0.893} \\
 \hline
 0.86 & 79.0\%  & 0.851  \\ 
 \hline
 \textbf{0.88} & \textbf{82.5\%}  &  0.874 \\
 \hline
 0.86 & 79.0\% &  0.877  \\
 \hline
\end{tabular}


\begin{tabular}{ |c|c|c| } 
 \hline
 %\rowcolor{lightgray} 
 \rowcolor{mygray} 
 	 \multicolumn{3}{|c|}{STAD}   \\ 
 \hline
 	F1-score & Accuracy & AUC \\ 
 \hline
  0.87 & 80.6\% & 0.839  \\
 \hline
  0.84 & 75.0\% & 0.839 \\ 
 \hline
 0.87 & 81.9\% &  0.877 \\
 \hline
 0.87 & 81.9\%  &  0.860 \\
 \hline
 0.85 & 79.2\% & 0.846 \\
 \hline
 0.87 & 80.6\%  &  0.845 \\
 \hline
 0.85 & 79.2\% &  \textbf{0.890}  \\
 \hline
 \textbf{0.9} & \textbf{84.7\%}  &  0.864 \\
 \hline
\end{tabular}

\begin{tabular}{ |c|c|c| } 
 \hline
 %\rowcolor{lightgray} 
 \rowcolor{mygray} 
 	 \multicolumn{3}{|c|}{BLCA}   \\ 
 \hline
 	F1-score & Accuracy & AUC \\ 
 \hline
  0.85 & 77.7\% & 0.780  \\
 \hline
  0.88 & 81.2\% & 0.780 \\
 \hline
 \textbf{0.9} & \textbf{85.9\%} &  \textbf{0.926} \\
 \hline
 0.87 & 82.4\%  &  0.914 \\
 \hline
 0.79 & 71.8\% & 0.870 \\
 \hline
 0.82 & 75.3\%  &  0.864 \\
 \hline
 0.87 & 82.4\% &  0.905  \\
 \hline
 0.84 & 77.7\%  &  0.852 \\
 \hline
\end{tabular}

}
\end{center}
\label{table:5-new-cancer-types-eval}
\end{table}









\subsection{Semi-automatic vs. Manual annotations}
\todo{Put this subsection in supplementary material?}
To access the quality of the semi-automatic annotations, we compare the performance of networks trained on 2 training sets: (1). Manually annotated around 30K LUAD image patches; (2). Semi-automatic annotated around 30K LUAD image patches. In both training datasets, there are round 5K TIL positive and 25K TIL negative patches. We test the trained models on manually annotated patches from five cancer types: LUAD, SKCM, UCEC, PAAD, COAD. There are in total 8K TIL positive and 15K TIL negative test patches.
%The size and distribution of TIL-positive to TIL-negative patches in each is described in Table \ref{table:Test-Datasets-Stats}. 
Table \ref{table:semi-quality} shows accuracy and AUC scores of the models trained on different datasets. In general the performance of the models trained on both datasets is very close with those trained on manual annotations are slightly better as would be expected.

%\begin{table}[ht!]
%caption{Test Datasets Statistics}
%\begin{center}
%\resizebox{0.7\textwidth}{!}{%
%\begin{tabular}{ |c|c|c|c| } 
% \hline
% %\rowcolor{lightgray} 
% \rowcolor{mygray} 
% 	Cancer Type & Total Size & TIL-Negative & TIL-Positive  \\ 
% \hline
% %\rowcolor{lightgray} 
% LUAD & $2480$ & 2318 & 162 \\
% \hline
% %\cline{2-5}
% SKCM & 8574 & 5341 & 3233 \\ 
% \hline
% UCEC & 5420 & 4153 & 1267\\ 
% \hline
% PAAD & 1874 & 890 & 984\\ 
% \hline
% COAD & 3982 & 1947 & 2035\\ 
% \hline
% 13 Cancer Types & 928 & 448 & 480\\ 
% \hline
%\end{tabular}
%}
%\end{center}
%\label{table:Test-Datasets-Stats}
%\end{table}

\begin{table}[ht!]
\caption{Comparing models trained with manual annotations vs with semi-automatic annotations. Size and distribution of the two training sets are the same.}
\begin{center}
%\resizebox{0.95\textwidth}{!}{%
\begin{tabular}{ |c|cc|cc| } 
 \hline
 %\rowcolor{lightgray} 
 \rowcolor{mygray} 
 	&  \multicolumn{4}{|c|}{Accuracy}  \\ 
 \hline
 %\rowcolor{lightgray} 
 \rowcolor{mygray} 
 	&  \multicolumn{2}{|c|}{Manual}  & \multicolumn{2}{c|} {Semi-auto} \\ 
 \rowcolor{mygray} 
 Test sets	& VGG-16 & Incep-V4  & VGG-16 & Incep-V4 \\ 
 \hline 
 LUAD & $92.38\%$ & $87.98\%$ & $93.23\%$ & \textbf{94.40\%}\\ 
 \hline
 %\cline{2-5}
 SKCM & $76.51\%$ & $75.33\%$ & \textbf{78.20\%} & $77.60\%$\\ 
 \hline
 UCEC & \textbf{71.44\%} & $66.83\%$ & $68.84\%$ & $69.69\%$\\ 
 \hline
 PAAD & \textbf{74.33\%} & $72.57\%$ & $70.92\%$ & $70.06\%$\\ 
 \hline
 COAD & \textbf{78.50\%} & $75.64\%$ & $74.46\%$ & $73.46\%$\\ 
 \hline
\end{tabular}
\begin{tabular}{ |cc|cc| } 
  \hline
 %\rowcolor{lightgray} 
 \rowcolor{mygray} 
 	\multicolumn{4}{|c|}{AUC}  \\ 
 \hline
 %\rowcolor{lightgray} 
 \rowcolor{mygray} 
 	  \multicolumn{2}{|c|}{Manual}  & \multicolumn{2}{c|} {Semi-auto} \\ 
 \rowcolor{mygray} 
 	 VGG-16 & Incep-V4  & VGG-16 & Incep-V4 \\ 
 \hline 
 \textbf{0.965} & $0.961$ & $0.957$ & $0.954$\\ 
 \hline
 %\cline{2-5}
 $0.869$ & $0.837$ & \textbf{0.886} & $0.872$\\ 
 \hline
 $0.756$ & $0.759$ & \textbf{0.764} & $0.732$\\ 
 \hline
  $0.820$ & \textbf{0.825} & $0.791$ & $0.756$\\ 
 \hline
  \textbf{0.860} & $0.849$ & $0.833$ & $0.808$\\ 
 \hline
\end{tabular}
%}
\end{center}
\label{table:semi-quality}
\end{table}










\begin{figure}[H]
\begin{floatrow}
\capbtabbox{%
  \begin{tabular}{ |c|c|c|c| } 
 \hline
 %\rowcolor{lightgray} 
 \rowcolor{mygray} 
 	Model Name & F1-score & Accuracy & AUC   \\ 
 \hline
 Baseline-HITL & 0.85 & 80.0\% & 0.789  \\ 	
 \hline
 Baseline & 0.84 & 77.3\% & 0.789  \\
 \hline
 VGG-manual  &  \textbf{0.86} & \textbf{81.8\%} & \textbf{0.888}  \\
 \hline
 Incep-manual &  \textbf{0.86} & \textbf{81.8\%} & 0.879  \\
 \hline
 VGG-semi  &  & \% &   \\
 \hline 
 Incep-semi  &   & \% &   \\
 \hline 
 VGG-all  &  & \% &   \\
 \hline 
 Incep-all  &   & \% &   \\
 \hline  
\end{tabular}
}{%
  \caption{\label{table:13-cancer-types-eval} Overall evaluation on the test set of 13 cancer types.}%
}
\ffigbox{%
  \includegraphics[width=0.5\textwidth]{figures/roc_lhou_new_pred.png}
}{%
  \caption{\label{fig:roc} ROC curve on the test set of 13 cancer types. \todo{Update with the new super-patch test set. Change models' names. Larger fonts.}}%
}
\end{floatrow}
\end{figure}


\begin{table}[H]
\caption{Detailed evaluation on two cancer types: LUAD and BRCA}
\begin{center}
%\resizebox{1\textwidth}{!}{%
\begin{tabular}{ |c|c|c|c|c|c|c| } 
 \hline
 %\rowcolor{lightgray} 
 \rowcolor{mygray} 
 	 & \multicolumn{3}{|c|}{LUAD} & \multicolumn{3}{|c|}{BRCA}   \\ 
 \hline
 	Model Name & F1-score & Accuracy & AUC & F1-score & Accuracy & AUC  \\ 
 \hline
 Baseline-HITL & 0.78	& 73.6\%  & 0.772  &  0.77 & 74.9\% & 0.808\\ 	
 \hline
 Baseline & 0.79 & 72.9\%  & 0.772  & 0.76 & 71.9\% & 0.808\\	
 \hline
 VGG-manual  &  \textbf{0.87} & \textbf{83.3\%} & 0.886 & \textbf{0.88} & \textbf{87.5\%} & \textbf{0.948}\\ 
 \hline
 Incep-manual &  0.86 & \textbf{83.3\%}  & \textbf{0.894} & \textbf{0.88} & \textbf{86.9\%} &  0.936 \\
 \hline
 VGG-semi  & 0.82 & 78.3\% & 0.869 & 0.85 & 83.8\% &  0.924\\ 
 \hline
 Incep-semi  &  0.85 & 80.3\%  & 0.868 & 0.84 & 82.0\%  &  0.915\\
 \hline
 VGG-all  & 0.84 & 80.6\%  & 0.867 & 0.86 & 84.4\%  &  0.925\\ 
 \hline
 Incep-all  &  0.85 & 81.3\% &  0.889 & 0.85 & 83.2\%  &  0.925 \\
 \hline
\end{tabular}
\end{center}
\label{table:2-cancer-types-eval}
\end{table}



\subsection{Execution Time Analysis}
We present an empirical analysis of execution times during training and WSI TIL mapping phases. All experiments are done on a single Nvidia Tesla V100 16GB GPU. The average training time (forward and backward) of the VGG-16, Inception-V4, and baseline \cite{SALTZ2018181} networks are \textbf{8.20, 8.82, \todo{}} respectively, on a batch of 128 patches. To collect the execution time of TIL mapping on WSIs, we randomly sample 5 WSIs from each of the 13 cancer types. The average size of WSIs is 1.2GB. The average per WSI prediction time of the VGG-16, Inception-V4, and baseline \cite{SALTZ2018181} networks are \textbf{29.10, 36.09, 7.52 minutes} respectively. Note that the prediction phase does not include a preprocessing step: extracting patches from WSIs, which is asynchronized with running the network.

% These details can go to supplementary material
%shows the following running times on a Nvidia Tesla V100 16GB GPU machine: a. The average training time step per batch of 128, i.e. the time for forward and backward propagation step. It is calculated by averaging over 3 epochs of 669 batches each, excluding the first epoch as a warm-up period. b. The average prediction time per tile. Prediction is performed over 645 tiles in batch sizes of 1. This experiment is repeated 4 times and the first run is excluded as a warm-up period. c. The prediction and heatmap generation time per slide. We run the heatmap generation process on 65 randomly selected WSIs: 5 WSIs from each of the 13 cancer types. The average WSI size is 1.2 GB. The running time is averaged over number of slides. Since WSI heatmap prediction essentially performs prediction on each 100x100 tile in the WSI, a preprocessing step is required to extract the tiles from the WSI image file (.svs format). This tile or patch extraction step runs on multiple slides at a time as a multi-threaded execution. It runs in parallel with prediction on already extracted patches to optimize performance. From the table we notice that the general running times for the Inception-V4 architecture are greater than VGG-16 even though the number of parameters of Inception-V4 is much less than VGG-16; around 35M parameters in Inception-V4 versus around 155M parameters in VGG-16  \cite{Canziani2017AnAO:AnalysisDeepModels}. The reason is that Inception-V4 has way more convolutional kernels than VGG-16, whereas VGG-16 has larger fully connected layers.


